Greedy Relaxations of the Sparsest Permutation Algorithm

There has been an increasing interest in methods that exploit permutation reasoning to search for directed acyclic causal models, including the "Ordering Search" of Teyssier and Kohler and GSP of Solus, Wang and Uhler. We extend the methods of the latter by a permutation-based operation, tuck, and develop a class of algorithms, namely GRaSP, that are efficient and pointwise consistent under increasingly weaker assumptions than faithfulness. The most relaxed form of GRaSP outperforms many state-of-the-art causal search algorithms in simulation, allowing efficient and accurate search even for dense graphs and graphs with more than 100 variables.

==> Figures/Not_Currently_In_Use/Luetal3.txt <==
n	GRaSP_AP	GRaSP_AR	GRaSP_AHP	GRaSP_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AP	PC_AR	PC_AHP	PC_AHR	PC_AF1	PC_AHF1	PC_Secs	fGES_AP	fGES_AR	fGES_AHP	fGES_AHR	fGES_AF1	fGES_AHF1	fGES_Secs
50	0.79 	0.69	0.52	0.47	0.73     0.49     0.06	0.93	0.24	0.37	0.05	0.38	0.10	0.002	0.72	0.62	0.42	0.38	0.66	0.40	0.01
100	0.88 	0.88	0.74	0.74	0.88     0.73     0.04	0.95	0.40	0.47	0.14	0.56	0.23	0.003	0.73	0.77	0.46	0.50	0.75	0.48	0.02
200	0.92 	0.94	0.84	0.89	0.93     0.86     0.05	0.90	0.45	0.43	0.19	0.60	0.26	0.002	0.63	0.81	0.39	0.55	0.71	0.45	0.02
500	0.95 	0.94	0.86	0.86	0.94     0.86     0.06	0.94	0.66	0.54	0.37	0.77	0.44	0.005	0.72	0.90	0.49	0.66	0.79	0.56	0.03
1000	0.95 	0.97	0.89	0.93	0.96     0.91     0.07	0.91	0.67	0.52	0.38	0.77	0.44	0.005	0.57	0.93	0.36	0.62	0.70	0.45	0.03
2000	0.98 	1.00	0.96	0.95	0.99     0.95     0.07	0.92	0.76	0.54	0.43	0.83	0.48	0.007	0.70	0.96	0.54	0.71	0.80	0.61	0.03
5000	0.97 	1.00	0.96	0.96	0.98     0.96     0.07	0.91	0.80	0.59	0.50	0.85	0.54	0.01	0.63	0.99	0.47	0.72	0.75	0.56	0.05
10000	0.99 	1.00	0.98	0.98	0.99     0.98     0.10	0.88	0.74	0.58	0.49	0.80	0.53	0.01	0.64	0.98	0.52	0.79	0.76	0.61	0.05
20000	1.00 	1.00	1.00	1.00	1.00     1.00     0.10	0.92	0.82	0.65	0.59	0.86	0.62	0.02	0.66	0.98	0.55	0.82	0.77	0.64	0.06
50000	0.96 	0.99	0.95	0.92	0.97     0.93     0.12	0.85	0.76	0.60	0.53	0.81	0.56	0.04	0.67	0.98	0.53	0.74	0.78	0.61	0.09
100000	0.98 	0.99	0.97	0.98	0.99     0.97     0.20	0.83	0.78	0.46	0.51	0.81	0.48	0.09	0.69	0.99	0.50	0.76	0.80	0.59	0.15
200000	0.95 	0.99	0.95	0.88	0.97     0.90     0.34	0.84	0.77	0.51	0.47	0.80	0.49	0.17	0.80	0.99	0.65	0.78	0.88	0.71	0.22

==> Figures/Not_Currently_In_Use/Luetal3_old.txt <==
n	GRaSP_AP	PC_AP	fGES_AP	GRaSP_AR	PC_AR	fGES_AR	GRaSP_AHP	PC_AHP	fGES_AHP	GRaSP_AHR	PC_AHR	fGES_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AF1	PC_AHF1	PC_Secs	fGES_AF1	fGES_AHF1	fGES_Secs
50	0.84	0.97	0.84	0.51	0.2	0.48	0.57	0.46	0.6	0.3	0.04	0.29	0.6346666666666666	0.3931034482758621	0.04	0.33162393162393167	0.0736	0.02	0.610909090909091	0.3910112359550562	0.03
100	0.92	0.99	0.88	0.64	0.34	0.57	0.8	0.3	0.66	0.53	0.08	0.4	0.7548717948717948	0.637593984962406	0.02	0.5061654135338346	0.12631578947368421	0.01	0.6918620689655172	0.4981132075471698	0.02
200	0.96	0.97	0.89	0.73	0.47	0.7	0.87	0.32	0.71	0.6	0.12	0.51	0.8293491124260355	0.7102040816326531	0.02	0.6331944444444444	0.17454545454545453	0.00983	0.7836477987421384	0.5936065573770491	0.02
500	0.94	0.97	0.79	0.82	0.55	0.78	0.85	0.31	0.6	0.71	0.15	0.56	0.875909090909091	0.7737179487179486	0.03	0.7019736842105263	0.2021739130434783	0.01	0.7849681528662421	0.5793103448275861	0.04
1000	0.99	0.99	0.9	0.87	0.7	0.84	0.95	0.35	0.74	0.85	0.27	0.72	0.9261290322580645	0.8972222222222223	0.04	0.8201183431952662	0.3048387096774194	0.01	0.8689655172413793	0.72986301369863	0.03
2000	0.97	0.99	0.82	0.89	0.72	0.87	0.93	0.33	0.69	0.84	0.22	0.71	0.9282795698924732	0.8827118644067796	0.04	0.8336842105263158	0.26399999999999996	0.01	0.8442603550295857	0.6998571428571428	0.04
5000	0.98	0.97	0.81	0.94	0.76	0.92	0.94	0.39	0.7	0.88	0.3	0.77	0.9595833333333332	0.909010989010989	0.07	0.8522543352601156	0.3391304347826087	0.02	0.8615028901734105	0.7333333333333333	0.06
10000	0.96	0.96	0.83	0.94	0.76	0.94	0.87	0.38	0.67	0.83	0.31	0.78	0.9498947368421051	0.8495294117647059	0.06	0.8483720930232559	0.3414492753623189	0.03	0.8815819209039547	0.7208275862068966	0.07
20000	0.99	0.96	0.81	0.96	0.8	0.94	0.99	0.34	0.66	0.94	0.3	0.78	0.9747692307692307	0.9643523316062176	0.09	0.8727272727272728	0.31875000000000003	0.04	0.8701714285714285	0.7150000000000001	0.08
50000	0.97	0.96	0.74	0.97	0.81	0.97	0.96	0.46	0.63	0.88	0.37	0.79	0.97	0.9182608695652175	0.14	0.8786440677966102	0.41012048192771083	0.08	0.83953216374269	0.7009859154929579	0.16
100000	1.0	0.97	0.87	0.99	0.86	0.98	1.0	0.48	0.77	0.98	0.46	0.89	0.9949748743718593	0.98989898989899	0.21	0.9116939890710382	0.46978723404255324	0.16	0.9217297297297297	0.8256626506024096	0.16
200000	0.98	0.93	0.73	0.99	0.88	0.98	0.97	0.43	0.6	0.97	0.47	0.83	0.98497461928934	0.97	0.4	0.9043093922651934	0.44911111111111107	0.33	0.8367251461988303	0.6965034965034964	0.29


==> Figures/Not_Currently_In_Use/Luetal6.txt <==
Degree GRaSP_AP  GRaSP_AR  GRaSP_AHP GRaSP_AHR GRaSP_AF1 GRaSP_AHF1  GRaSP_Secs  PC_AP PC_AR PC_AHP  PC_AHR  PC_AF1  PC_AHF1 PC_Secs fGES_AP fGES_AR fGES_AHP  fGES_AHR  fGES_AF1  fGES_AHF1 fGES_Secs
1.00  0.97  1.00  0.95  1.00  0.98  0.97 0.42 0.98  0.99  0.91  0.94  0.99  0.92 0.01  0.94  1.00  0.84  0.97  0.97  0.89 0.03
2.00  0.98  1.00  0.96  0.98  0.99  0.97 0.62 1.00  0.96  0.87  0.84  0.98  0.85 0.01 0.96  1.00  0.94  0.99  0.98  0.96 0.03
3.00  0.98  0.99  0.96  0.99  0.99  0.98 1.65 0.99  0.92  0.72  0.69  0.95  0.70 0.01  0.93  0.98  0.85  0.96  0.96  0.90 0.06
4.00  0.98  0.99  0.96  0.98  0.99  0.97 4.78 0.97  0.74  0.68  0.50  0.84  0.57 0.03  0.79  0.97  0.68  0.86  0.87  0.76 0.15
5.00  0.98  1.00  0.96  0.99  0.99  0.98 10.00  0.93  0.59  0.58  0.35  0.72  0.44 0.03 0.62  0.93  0.48  0.75  0.74  0.58 0.33

==> Figures/Not_Currently_In_Use/Luetal6_old.txt <==
Degree	GRaSP_AP	PC_AP	fGES_AP	GRaSP_AR	PC_AR	fGES_AR	GRaSP_AHP	PC_AHP	fGES_AHP	GRaSP_AHR	PC_AHR	fGES_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AF1	PC_AHF1	PC_Secs	fGES_AF1	fGES_AHF1	fGES_Secs
1	0.96	0.98	0.97	0.86	0.83	0.86	0.88	0.56	0.9	0.7	0.45	0.69	0.9072527472527473	0.7797468354430379	0.08	0.8987845303867402	0.4990099009900991	0.03	0.9116939890710382	0.7811320754716982	0.03
2	0.98	1.0	0.98	0.84	0.78	0.83	0.9	0.5	0.9	0.73	0.42	0.71	0.9046153846153846	0.8061349693251535	0.13	0.8764044943820225	0.4565217391304348	0.03	0.8987845303867402	0.7937888198757764	0.04
3	0.97	1.0	0.93	0.84	0.71	0.82	0.93	0.39	0.8	0.78	0.27	0.71	0.9003314917127071	0.848421052631579	0.28	0.8304093567251462	0.3190909090909091	0.04	0.8715428571428571	0.752317880794702	0.11
4	0.97	0.99	0.91	0.84	0.67	0.81	0.94	0.3	0.83	0.76	0.18	0.71	0.9003314917127071	0.8404705882352941	0.54	0.799156626506024	0.225	0.06	0.8570930232558139	0.7653246753246752	0.19
5	0.96	0.98	0.8	0.84	0.53	0.79	0.92	0.31	0.67	0.78	0.16	0.66	0.896	0.844235294117647	1.04	0.6879470198675496	0.21106382978723404	0.09	0.7949685534591197	0.6649624060150376	0.58


==> Figures/avgDegree.txt <==
avgDegree	fGES_AP	fGES_AR	fGES_AHP	fGES_AHR	fGES_Secs	PC_AP	PC_AR	PC_AHP	PC_AHR	PC_Secs	GRaSP_AP	GRaSP_AR	GRaSP_AHP	GRaSP_AHR	GRaSP_Secs	TSP_AP	TSP_AR	TSP_AHP	TSP_AHR	TSP_Secs	ESP_AP	ESP_AR	ESP_AHP	ESP_AHR	ESP_Secs
2	0.98	0.89	0.90	0.80	0.08	1.00	0.82	0.74	0.59	0.05	0.99	0.88	0.93	0.80	0.88	0.69	0.86	0.35	0.47	0.17	0.97	0.88	0.90	0.77	0.63
3	0.92	0.88	0.82	0.81	0.08	0.99	0.79	0.71	0.57	0.02	0.98	0.89	0.94	0.84	1.95	0.53	0.86	0.26	0.46	0.13	0.89	0.88	0.78	0.75	1.41
4	0.90	0.88	0.83	0.81	0.11	0.99	0.73	0.72	0.51	0.04	0.99	0.89	0.98	0.85	3.59	0.48	0.84	0.23	0.43	0.10	0.78	0.87	0.64	0.70	3.24
5	0.82	0.87	0.72	0.77	0.19	0.98	0.65	0.66	0.43	0.03	0.99	0.88	0.97	0.85	6.96	0.44	0.81	0.22	0.43	0.10	0.70	0.84	0.53	0.65	5.77
6	0.75	0.85	0.63	0.72	0.33	0.97	0.58	0.62	0.37	0.06	0.98	0.89	0.95	0.86	13.25	0.41	0.80	0.22	0.43	0.12	0.58	0.84	0.41	0.60	10.10
7	0.62	0.82	0.48	0.65	0.61	0.94	0.50	0.59	0.31	0.06	0.93	0.88	0.89	0.83	19.78	0.38	0.78	0.19	0.39	0.15	0.46	0.81	0.28	0.49	13.99
8	0.61	0.83	0.48	0.66	0.87	0.93	0.44	0.54	0.25	0.07	0.96	0.89	0.93	0.86	27.08	0.38	0.76	0.20	0.40	0.17	0.45	0.79	0.27	0.48	18.85
9	0.55	0.79	0.41	0.60	1.25	0.90	0.39	0.54	0.23	0.07	0.95	0.88	0.92	0.85	33.28	0.39	0.76	0.20	0.40	0.20	0.44	0.78	0.26	0.46	23.94
10	0.50	0.78	0.36	0.56	2.01	0.87	0.34	0.50	0.19	0.08	0.97	0.88	0.96	0.87	43.64	0.38	0.75	0.19	0.39	0.25	0.41	0.77	0.23	0.43	27.99

==> Figures/avgDegree_old.txt <==
avgDegree	GRaSP_AP	PC_AP	fGES_AP	TSP_AP	ESP_AP	GRaSP_AR	PC_AR	fGES_AR	TSP_AR	ESP_AR	GRaSP_AHP	PC_AHP	fGES_AHP	TSP_AHP	ESP_AHP	GRaSP_AHR	PC_AHR	fGES_AHR	TSP_AHR	ESP_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AF1	PC_AHF1	PC_Secs	fGES_AF1	fGES_AHF1	fGES_Secs	TSP_AF1	TSP_AHF1	TSP_Secs	ESP_AF1	ESP_AHF1	ESP_Secs
2	0.99	1.0	0.99	0.68	0.97	0.87	0.83	0.86	0.86	0.86	0.91	0.55	0.9	0.38	0.89	0.78	0.47	0.77	0.53	0.77	0.9261290322580645	0.8400000000000002	0.45	0.9071038251366119	0.5068627450980392	0.03	0.9204324324324323	0.8299401197604791	0.05	0.7594805194805194	0.4426373626373627	0.09	0.9116939890710382	0.8256626506024096	0.25
3	0.99	1.0	0.96	0.54	0.95	0.88	0.79	0.87	0.85	0.89	0.96	0.48	0.9	0.26	0.87	0.82	0.35	0.79	0.44	0.81	0.9317647058823528	0.8844943820224719	0.7	0.8826815642458101	0.40481927710843374	0.04	0.9127868852459016	0.8414201183431954	0.11	0.660431654676259	0.3268571428571429	0.08	0.9190217391304347	0.8389285714285714	0.55
4	0.99	1.0	0.96	0.48	0.81	0.9	0.77	0.88	0.84	0.87	0.97	0.39	0.88	0.23	0.68	0.86	0.3	0.81	0.45	0.73	0.9428571428571428	0.9116939890710382	1.82	0.8700564971751412	0.3391304347826087	0.06	0.9182608695652175	0.8435502958579884	0.22	0.610909090909091	0.3044117647058824	0.1	0.8389285714285714	0.7041134751773049	1.39
5	0.98	0.99	0.88	0.44	0.73	0.89	0.67	0.87	0.81	0.86	0.95	0.34	0.8	0.23	0.58	0.85	0.22	0.79	0.42	0.67	0.9328342245989304	0.8972222222222223	3.91	0.799156626506024	0.2671428571428571	0.07	0.8749714285714285	0.7949685534591197	0.46	0.5702400000000001	0.29723076923076924	0.13	0.7896855345911951	0.62176	2.94
6	0.99	0.97	0.78	0.41	0.53	0.88	0.57	0.84	0.78	0.82	0.96	0.29	0.67	0.21	0.35	0.85	0.16	0.73	0.41	0.54	0.9317647058823528	0.9016574585635359	8.02	0.7180519480519479	0.20622222222222222	0.1	0.8088888888888889	0.6987142857142858	1.06	0.5374789915966386	0.27774193548387094	0.16	0.6438518518518518	0.4247191011235955	4.73
7	0.98	0.95	0.7	0.39	0.49	0.89	0.52	0.85	0.79	0.82	0.96	0.21	0.57	0.2	0.31	0.87	0.11	0.71	0.42	0.53	0.9328342245989304	0.9127868852459016	11.08	0.672108843537415	0.144375	0.12	0.767741935483871	0.63234375	1.98	0.5222033898305085	0.2709677419354839	0.2	0.6134351145038167	0.39119047619047614	7.45
8	0.96	0.91	0.57	0.38	0.44	0.88	0.43	0.81	0.75	0.79	0.94	0.21	0.45	0.19	0.26	0.86	0.1	0.64	0.39	0.48	0.9182608695652175	0.8982222222222221	15.83	0.5840298507462686	0.13548387096774195	0.15	0.6691304347826087	0.5284403669724771	3.9	0.5044247787610621	0.2555172413793103	0.24	0.5652032520325204	0.3372972972972973	11.13
9	0.98	0.87	0.49	0.38	0.43	0.89	0.37	0.78	0.75	0.78	0.95	0.18	0.34	0.19	0.26	0.87	0.08	0.56	0.39	0.46	0.9328342245989304	0.9082417582417583	24.3	0.5191935483870969	0.11076923076923076	0.17	0.6018897637795275	0.42311111111111116	6.31	0.5044247787610621	0.2555172413793103	0.27	0.5543801652892563	0.33222222222222225	15.11
10	0.95	0.86	0.5	0.37	0.45	0.88	0.33	0.76	0.73	0.76	0.93	0.18	0.33	0.19	0.27	0.86	0.06	0.52	0.38	0.46	0.9136612021857923	0.8936312849162011	27.73	0.4769747899159664	0.09	0.17	0.6031746031746031	0.4037647058823529	7.66	0.4910909090909091	0.2533333333333333	0.32	0.5652892561983471	0.3402739726027398	16.26


==> Figures/numMeasures.txt <==
numMeasures	fGES_AP	fGES_AR	fGES_AHP	fGES_AHR	fGES_Secs	PC_AP	PC_AR	PC_AHP	PC_AHR	PC_Secs	GRaSP_AP	GRaSP_AR	GRaSP_AHP	GRaSP_AHR	GRaSP_Secs	TSP_AP	TSP_AR	TSP_AHP	TSP_AHR	TSP_Secs	ESP_AP	ESP_AR	ESP_AHP	ESP_AHR	ESP_Secs
20	0.68	0.80	0.43	0.53	0.08	0.93	0.48	0.47	0.23	0.02	0.95	0.86	0.85	0.78	0.25	0.56	0.81	0.28	0.41	0.05	0.70	0.82	0.46	0.53	0.15
30	0.67	0.83	0.50	0.63	0.10	0.95	0.54	0.55	0.31	0.02	0.96	0.87	0.92	0.82	0.90	0.48	0.82	0.24	0.42	0.03	0.63	0.82	0.43	0.54	0.63
40	0.69	0.84	0.54	0.67	0.18	0.96	0.55	0.60	0.33	0.03	0.96	0.88	0.94	0.85	2.48	0.44	0.80	0.22	0.41	0.05	0.60	0.82	0.40	0.55	2.02
50	0.72	0.85	0.57	0.69	0.25	0.96	0.57	0.64	0.37	0.04	0.98	0.88	0.95	0.85	6.25	0.42	0.79	0.21	0.40	0.08	0.56	0.82	0.36	0.55	4.42
60	0.76	0.86	0.66	0.75	0.33	0.96	0.57	0.59	0.34	0.05	0.97	0.89	0.94	0.86	12.19	0.42	0.80	0.22	0.45	0.13	0.64	0.85	0.48	0.64	10.31
70	0.78	0.86	0.68	0.76	0.42	0.98	0.60	0.62	0.38	0.07	0.98	0.89	0.96	0.87	23.99	0.40	0.80	0.21	0.43	0.17	0.59	0.85	0.43	0.61	20.06
80	0.79	0.87	0.69	0.77	0.56	0.97	0.60	0.66	0.40	0.08	0.99	0.89	0.97	0.87	40.57	0.39	0.80	0.20	0.42	0.23	0.57	0.84	0.41	0.60	31.35
90	0.80	0.87	0.71	0.78	0.63	0.98	0.61	0.65	0.40	0.09	0.98	0.89	0.97	0.88	62.81	0.40	0.80	0.21	0.43	0.29	0.56	0.84	0.39	0.60	52.17
100	0.80	0.87	0.71	0.78	0.79	0.98	0.62	0.67	0.41	0.11	0.99	0.89	0.97	0.88	100.52	0.39	0.80	0.21	0.43	0.37	0.55	0.84	0.40	0.61	89.04

==> Figures/numMeasures_old.txt <==
numMeasures	GRaSP_AP	PC_AP	fGES_AP	TSP_AP	ESP_AP	GRaSP_AR	PC_AR	fGES_AR	TSP_AR	ESP_AR	GRaSP_AHP	PC_AHP	fGES_AHP	TSP_AHP	ESP_AHP	GRaSP_AHR	PC_AHR	fGES_AHR	TSP_AHR	ESP_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AF1	PC_AHF1	PC_Secs	fGES_AF1	fGES_AHF1	fGES_Secs	TSP_AF1	TSP_AHF1	TSP_Secs	ESP_AF1	ESP_AHF1	ESP_Secs
20	0.92	0.95	0.65	0.54	0.63	0.86	0.5	0.79	0.81	0.82	0.83	0.25	0.46	0.25	0.35	0.74	0.12	0.55	0.39	0.49	0.8889887640449439	0.7824203821656052	0.25	0.6551724137931034	0.16216216216216217	0.03	0.7131944444444446	0.5009900990099011	0.14	0.648	0.3046875	0.05	0.712551724137931	0.4083333333333333	0.15
30	0.96	0.93	0.7	0.48	0.58	0.87	0.53	0.82	0.8	0.82	0.92	0.24	0.51	0.24	0.37	0.83	0.13	0.61	0.4	0.52	0.9127868852459016	0.8726857142857142	0.58	0.6752054794520549	0.16864864864864865	0.04	0.7552631578947367	0.5555357142857142	0.28	0.6	0.3	0.06	0.6794285714285714	0.43235955056179776	0.52
40	0.99	0.97	0.75	0.44	0.51	0.88	0.58	0.84	0.79	0.81	0.98	0.25	0.63	0.22	0.3	0.85	0.14	0.7	0.4	0.47	0.9317647058823528	0.9103825136612022	1.88	0.7259354838709678	0.1794871794871795	0.05	0.7924528301886793	0.663157894736842	0.41	0.5652032520325204	0.2838709677419355	0.07	0.6259090909090909	0.3662337662337662	1.32
50	0.98	0.96	0.71	0.42	0.54	0.88	0.57	0.84	0.79	0.82	0.96	0.21	0.58	0.21	0.35	0.85	0.12	0.7	0.41	0.54	0.9273118279569893	0.9016574585635359	4.01	0.7152941176470587	0.15272727272727274	0.07	0.7695483870967742	0.634375	0.84	0.5484297520661157	0.27774193548387094	0.12	0.6511764705882354	0.4247191011235955	2.61
60	0.99	0.97	0.74	0.41	0.56	0.89	0.58	0.85	0.78	0.83	0.98	0.25	0.64	0.21	0.37	0.88	0.15	0.73	0.41	0.57	0.937340425531915	0.9273118279569893	8.33	0.7259354838709678	0.18749999999999997	0.1	0.7911949685534592	0.6820437956204379	1.15	0.5374789915966386	0.27774193548387094	0.16	0.6687769784172662	0.44872340425531915	4.84
70	0.98	0.98	0.87	0.39	0.54	0.89	0.61	0.86	0.8	0.83	0.97	0.24	0.81	0.21	0.37	0.87	0.15	0.81	0.42	0.58	0.9328342245989304	0.9172826086956523	13.34	0.7519496855345913	0.1846153846153846	0.14	0.8649710982658959	0.81	1.09	0.5243697478991598	0.27999999999999997	0.23	0.6543065693430656	0.4517894736842105	8.46
80	0.98	0.98	0.82	0.41	0.59	0.89	0.61	0.87	0.8	0.84	0.96	0.26	0.75	0.22	0.43	0.87	0.16	0.79	0.44	0.62	0.9328342245989304	0.9127868852459016	18.75	0.7519496855345913	0.1980952380952381	0.17	0.8442603550295857	0.7694805194805195	1.56	0.5421487603305786	0.29333333333333333	0.28	0.6931468531468531	0.5078095238095238	13.71
90	0.98	0.98	0.85	0.38	0.53	0.89	0.61	0.87	0.8	0.84	0.96	0.28	0.76	0.19	0.36	0.88	0.18	0.81	0.41	0.6	0.9328342245989304	0.9182608695652175	25.25	0.7519496855345913	0.21913043478260869	0.23	0.8598837209302325	0.784203821656051	2.05	0.5152542372881356	0.25966666666666666	0.37	0.64992700729927	0.45	21.91
100	0.98	0.98	0.82	0.38	0.51	0.9	0.61	0.87	0.8	0.83	0.97	0.25	0.73	0.19	0.35	0.88	0.16	0.79	0.41	0.59	0.9382978723404256	0.9228108108108108	37.79	0.7519496855345913	0.19512195121951217	0.29	0.8442603550295857	0.7588157894736842	2.81	0.5152542372881356	0.25966666666666666	0.45	0.6317910447761195	0.43936170212765957	29.9


==> Figures/sampleSize.txt <==
sampleSize	fGES_AP	fGES_AR	fGES_AHP	fGES_AHR	fGES_Secs	PC_AP	PC_AR	PC_AHP	PC_AHR	PC_Secs	GRaSP_AP	GRaSP_AR	GRaSP_AHP	GRaSP_AHR	GRaSP_Secs	TSP_AP	TSP_AR	TSP_AHP	TSP_AHR	TSP_Secs	ESP_AP	ESP_AR	ESP_AHP	ESP_AHR	ESP_Secs
200	0.82	0.71	0.68	0.59	0.21	0.98	0.39	0.60	0.21	0.04	0.95	0.76	0.90	0.71	4.85	0.58	0.61	0.33	0.35	0.07	0.78	0.71	0.62	0.57	3.27
500	0.78	0.82	0.66	0.70	0.25	0.96	0.52	0.59	0.30	0.05	0.96	0.84	0.92	0.80	8.33	0.49	0.74	0.26	0.41	0.09	0.69	0.80	0.53	0.62	6.57
1000	0.72	0.85	0.60	0.71	0.34	0.97	0.59	0.59	0.35	0.08	0.99	0.89	0.97	0.87	11.07	0.43	0.80	0.23	0.44	0.12	0.61	0.84	0.45	0.61	9.67
2000	0.71	0.89	0.61	0.78	0.40	0.96	0.63	0.62	0.41	0.07	0.99	0.92	0.97	0.90	18.83	0.36	0.85	0.18	0.44	0.15	0.49	0.87	0.32	0.57	15.66
5000	0.70	0.93	0.61	0.82	0.53	0.96	0.69	0.62	0.45	0.10	0.99	0.94	0.98	0.93	24.53	0.30	0.90	0.15	0.45	0.23	0.38	0.90	0.23	0.54	21.94
10000	0.68	0.94	0.59	0.83	0.78	0.94	0.70	0.62	0.47	0.14	0.99	0.96	0.98	0.94	32.91	0.27	0.92	0.13	0.47	0.30	0.35	0.93	0.21	0.55	28.59
20000	0.55	0.96	0.46	0.81	1.50	0.93	0.70	0.59	0.45	0.22	0.99	0.97	0.98	0.96	41.77	0.25	0.95	0.12	0.48	0.41	0.33	0.95	0.19	0.56	34.74
50000	0.64	0.98	0.56	0.87	1.40	0.91	0.74	0.58	0.47	0.59	1.00	0.98	1.00	0.97	54.86	0.23	0.97	0.11	0.50	1.07	0.29	0.97	0.17	0.57	51.80
100000	0.59	0.98	0.51	0.85	2.62	0.90	0.72	0.59	0.49	1.17	0.99	0.99	0.99	0.98	132.71	0.20	0.97	0.09	0.46	2.27	0.24	0.97	0.13	0.52	96.93

==> Figures/sampleSize_old.txt <==
sampleSize	GRaSP_AP	PC_AP	fGES_AP	TSP_AP	ESP_AP	GRaSP_AR	PC_AR	fGES_AR	TSP_AR	ESP_AR	GRaSP_AHP	PC_AHP	fGES_AHP	TSP_AHP	ESP_AHP	GRaSP_AHR	PC_AHR	fGES_AHR	TSP_AHR	ESP_AHR	GRaSP_AF1	GRaSP_AHF1	GRaSP_Secs	PC_AF1	PC_AHF1	PC_Secs	fGES_AF1	fGES_AHF1	fGES_Secs	TSP_AF1	TSP_AHF1	TSP_Secs	ESP_AF1	ESP_AHF1	ESP_Secs
200	0.96	0.98	0.85	0.55	0.76	0.77	0.41	0.7	0.6	0.71	0.92	0.22	0.73	0.29	0.61	0.73	0.08	0.6	0.33	0.56	0.8545664739884393	0.814060606060606	2.4	0.5781294964028777	0.11733333333333335	0.08	0.767741935483871	0.6586466165413534	0.51	0.5739130434782609	0.30870967741935484	0.08	0.7341496598639455	0.583931623931624	1.36
500	0.98	0.97	0.84	0.46	0.65	0.86	0.54	0.81	0.73	0.79	0.95	0.26	0.74	0.24	0.48	0.82	0.13	0.71	0.38	0.57	0.9160869565217392	0.8802259887005649	3.99	0.6937748344370861	0.17333333333333334	0.08	0.8247272727272728	0.7246896551724138	0.77	0.5643697478991596	0.29419354838709677	0.12	0.7131944444444446	0.5211428571428571	3.01
1000	0.97	0.95	0.73	0.39	0.52	0.89	0.57	0.86	0.8	0.84	0.95	0.26	0.63	0.18	0.35	0.86	0.15	0.73	0.4	0.57	0.9282795698924732	0.9027624309392265	8.17	0.7125	0.19024390243902436	0.12	0.7896855345911951	0.6763235294117648	1.27	0.5243697478991598	0.24827586206896546	0.16	0.6423529411764707	0.43369565217391304	4.85
2000	0.98	0.97	0.72	0.36	0.53	0.92	0.64	0.89	0.85	0.88	0.97	0.25	0.62	0.19	0.36	0.9	0.16	0.77	0.46	0.62	0.9490526315789475	0.9336898395721924	10.0	0.7711801242236026	0.19512195121951217	0.15	0.796024844720497	0.6869064748201438	1.48	0.5057851239669422	0.26892307692307693	0.2	0.6615602836879433	0.4555102040816326	7.82
5000	1.0	0.94	0.58	0.29	0.37	0.95	0.67	0.92	0.9	0.91	0.99	0.27	0.45	0.15	0.21	0.94	0.19	0.74	0.47	0.53	0.9743589743589743	0.9643523316062176	18.67	0.7823602484472051	0.22304347826086957	0.21	0.7114666666666666	0.5596638655462185	2.84	0.438655462184874	0.22741935483870965	0.31	0.52609375	0.3008108108108108	13.53
10000	0.97	0.94	0.67	0.26	0.39	0.96	0.68	0.94	0.91	0.93	0.95	0.26	0.58	0.13	0.25	0.94	0.19	0.82	0.46	0.59	0.9649740932642487	0.9449735449735449	24.31	0.7891358024691357	0.21955555555555556	0.3	0.7823602484472051	0.6794285714285714	2.78	0.4044444444444445	0.20271186440677966	0.38	0.5495454545454546	0.35119047619047616	18.8
20000	0.99	0.92	0.57	0.25	0.31	0.97	0.67	0.96	0.95	0.95	0.99	0.25	0.47	0.12	0.17	0.96	0.18	0.79	0.48	0.56	0.9798979591836734	0.9747692307692307	29.14	0.7753459119496856	0.20930232558139533	0.44	0.7152941176470587	0.5893650793650794	4.39	0.3958333333333333	0.192	0.51	0.4674603174603174	0.26082191780821923	24.79
50000	1.0	0.9	0.47	0.21	0.27	0.98	0.7	0.98	0.97	0.96	0.99	0.24	0.39	0.1	0.15	0.97	0.19	0.81	0.48	0.55	0.98989898989899	0.9798979591836734	43.48	0.7875	0.21209302325581397	1.08	0.6353103448275862	0.5265	7.64	0.3452542372881356	0.16551724137931037	1.19	0.4214634146341463	0.2357142857142857	34.39
100000	1.0	0.9	0.58	0.19	0.22	0.98	0.72	0.98	0.97	0.97	0.99	0.26	0.49	0.09	0.12	0.98	0.22	0.84	0.5	0.53	0.98989898989899	0.98497461928934	52.06	0.7999999999999999	0.23833333333333334	2.53	0.7287179487179486	0.6189473684210526	6.57	0.31775862068965516	0.15254237288135594	2.52	0.358655462184874	0.1956923076923077	50.9

